Interference Alignment Under Limited Feedback for MIMO Interference Channels

While interference alignment schemes have been employed to realize the full multiplexing gain of $K$-user interference channels, the analyses performed so far have predominantly focused on the case when global channel knowledge is available at each node of the network. This paper considers the problem where each receiver knows its channels from all the transmitters and feeds back this information using a limited number of bits to all other terminals. In particular, channel quantization over the composite Grassmann manifold is proposed and analyzed. It is shown, for $K$-user multiple-input, multiple-output (MIMO) interference channels, that when the transmitters use an interference alignment strategy as if the quantized channel estimates obtained via this limited feedback are perfect, the full sum degrees of freedom of the interference channel can be achieved as long as the feedback bit rate scales sufficiently fast with the signal-to-noise ratio. Moreover, this is only one extreme point of a continuous tradeoff between achievable degrees of freedom region and user feedback rate scalings which are allowed to be non-identical. It is seen that a slower scaling of feedback rate for any one user leads to commensurately fewer degrees of freedom for that user alone.

==> amslatex/doc/latex/amscls/diffs-c.txt <==
diffs-c.txt [2004/08/06]

History of changes for AMS document classes, the amsthm package, and
other packages distributed in this collection.

========================================================================
Differences in amsthm 2.20 (August 2004)

---Added a fallback definition for \swappedhead@plain (used in
   amsthm.sty 1.x).

---For \proofname, changed from \newcommand to \providecommand in case
   it's already defined.

---Improved the handling of \qed when the [fleqn] option is used.

---Avoid using \@elt in qed stack because LaTeX output routine falls
   over if triggered when something else is using \@elt.

========================================================================
Differences in amsart/amsbook/amsproc 2.20 (August 2004)

---Removed dependency on amsgen package.

---Added warning message about graphics when draft option is used.

---Added a check for \ifhmode when adding punctuation, and provided
   \nopunct for omitting punctuation when not wanted.

---Made \small, \Small, etc., robust in case they are used in a
   \caption.

---Changed handling of author names to prevent line breaks within
   names.

---For author URLs, made ~ a printable character.

---amsart, amsproc: Defined \@logofont and \@copyinsfont and moved font
   instructions out of \set@logo and \@setcopyright, to simplify style
   changes in derivative classes.

---Added \copyins to \@reinserts so that it would be included in the
   page length calculation when a float is input on the first page

!! This change may affect line breaks and page breaks.

---Added provision for an extra line following the copyright line with
   \@extracrline (for use in derivative classes).

---amsart, amsproc: Added \contrib (similar to \author) to handle names
   of persons who provided, e.g., an introduction or appendix.  Usage:
     \contrib[with Appendix 1 by]{John Smith}
     \contrib[and Appendix 2 by]{Henry Moore}
     \contrib{Roger Williams}
   This will be set as part of the author block:
     ...[authors]..., with Appendix 1 by John Smith, and Appendix 2
     by Henry Moore and Roger Williams
   Contributors are ignored when generating running heads.

---Added \thanks@warning in case \thanks is included in \author.

---Added \markleft to permit easy changes to left running head only.

---Defined \@cleartopmattertags and moved commands to do this out of
   \maketitle.

---Added OT1 defaults for \DH, \dh, \DJ, \dj (ordinarily in T1 only).

---Added braces to limit scope of \uppercasenonmath.

---Segregated definition of administrative footnotes (\@adminfootnotes)
   to permit easier customization for derivative document styles.

---amsart: When subsection has no title, made number bold.

---Fixed the handling of theorem head punctuation when \swapnumbers is
   used.  Used \thm@headsep instead of \labelsep for theorem heads.

---Provided \@citestyle and \citeform to simplify change of font used
   in citation.

---Provided \bibliofont to allow author to make change.

---Provided \@bibtitlestyle, \@defaultbiblabelstyle and
   \@indextitlestyle to simplify style changes.

---Changed output format of \MR to recognize change in format of
   MathSciNet reference numbers; output is now all lightface instead
   of having a bold volume number.

!! This change will result in a change of appearance.

---Reset \chaptername with \backmatter to avoid spurious "Appendix" in
   t-of-c.

---Added \indexintro to allow a block of text at the top of an index.

---Made index ragged right and suppressed hyphenation.

---Added \seeonly = "see" to get around unfortunate use of \see for
   "see also"; added \seealso (from makeindex) for compatibility with
   material originally set with a LaTeX document class.

========================================================================
Differences in upref 2.0 (July 2004)

---Package will now work with hyperref, regardless of package input
   order.

========================================================================
========================================================================
Differences in amsthm 2.0 (November 1999)

---Allow line breaks in theorem headings (added \deferred@thm@head and
   related code).

---Make \end{proof} force end of paragraph so following text is
   indented (oversight in version 1.2).

!! This change may affect line breaks and page breaks.

---Added \qedhere command for flush-right QED symbol in displayed
   equations.

---Added amsthdoc.tex documentation file (taken from amsldoc.tex).

---Merged amsthm.dtx into amsclass.dtx.

========================================================================
Differences in amsart/amsbook/amsproc 2.0 (November 1999)

---Corrected erroneous default style for labelenumi (should be parens
   instead of period); increase list left margins slightly.

!! To revert to former style: \renewcommand{\labelenumi}{\theenumi.}

---amsart: For "swapped" theorem heads (numbers shifted to the left
   margin) the number font was changed to lightface to match subsection
   numbers. This is an AMS journal style requirement---old behavior was
   incorrect.

!! This change may affect line breaks and page breaks.

---Overfull \vbox messages for every other page: increased headheight

---Added openany option for amsbook

---Moved erroneously placed \endgroup in \curraddr, \email and \urladdr

---Added a year option to \subjclass (default to 1991 for backward
   compatibility).

---For \cleardoublepage, use \pagestyle{empty} for blank pages.

---Empty argument of \thanks: do nothing instead of printing an empty
   footnote.

---Clear up contradictory font size commands for abstract; always
   \Small,

---Omit final punctuation for \section{} head containing only a number.

---Added \contentsnamefont to make changes easier.

---Read a .cfg file.

---Changed \parindent\z@ to \@parboxrestore in \@serieslogo to avoid
   side effects depending on context of pagebreaks.

---Use \protect instead of \@nx in \@secmark.

---Moved \thispagestyle{firstpage} closer to beginning of \maketitle to
   assure that the logo will be set on the first page if long abstract
   breaks to second page (for derivative classes that don't box the
   abstract).

---Added support for paragraph, subparagraph.

---In \partrunhead, added \ignorespaces, \unskip.

---In \@starttoc, set \parskip to zero.

---In \indexchap, rearranged commands to fix vertical spacing for
   title; wrong \baselineskip was being used, resulting in title 6pt
   too low.

---Footnote failure in minipage: Changed \@makefnmark so that it
   doesn't use math mode.

---Added figure* and table* environments

---Revised \@cflci to do the right thing with drop folio at the end of
   a two-column page.

---Incorporate amsthm package by direct embedding instead of
   \RequirePackage.

---Added missing default definition for \MRhref.

---Use \MakeTextUppercase if available to handle latin-1 characters in
   author names.

---amsbook: Print keywords and date info on title-page obverse if
   given.

---Added various features for AMS in-house use: \dateposted, e-only
   option, \Mc, etc.

========================================================================
Differences in amsart/amsbook/amsproc 1.2 (January 1995)

---Documentation

The documentation for the AMS documentclasses, formerly contained in
amslatex.tex, is now found in instr-l.tex in the amslatex/classes area.
This is a copy of the file instr-l.tex that is found in the author-info
area of e-math.ams.org. That area contains additional information
pertaining specifically to the submission of LaTeX or AmS-TeX documents
to AMS publications.

---New documentclass "amsproc".

A document class amsproc has been added for books that consist of a
collection of articles, such as the proceedings of a conference.

---Different placement of "abstract" environment.

The abstract should now be entered *before* the \maketitle command.
This provides maximum control over the position and vertical spacing
when printing the abstract information at different places, as required
by different AMS publications---for example, in some publications the
abstract may be required to fall between certain other elements in the
beginning section of a document, or it may be postponed to the end of
the document, or it might even be omitted entirely. If an abstract is
entered after \maketitle, it will still be printed, but with a warning
(and possibly in the wrong place or with wrong spacing).

---Treatment of the @ character.

As the AMS document classes automatically load the amsmath package, all
changes for amsmath 1.2 affect the AMS classes also. Note in particular
that the @ character is no longer a special command prefix, so to
produce a printed @ in an e-mail address you should now write simply
@ instead of @@.

---The nonbreaking dash commands @-, @--, @--- are no longer available
because @ as a special command prefix has disappeared. An alternative
\nobreakdash command is provided in the amsmath package.

---Added "nomath" option.

The AMS document classes now take an option nomath that suppresses
the automatic loading of the amsmath package. This is sometimes helpful
in converting a pre-existing document to AMS style if you only want to
do a quick conversion without attempting to deal with any of the math.

---Theorem handling.

Theorem setup is now handled by the amsthm package instead of the
"theorem" package. \theorembodyfont, \theoremheaderfont, etc are not
used any more. See amsldoc.tex and thmtest.tex for details.

---The old environments pf, pf* are superseded by a single proof
environment. It takes an optional argument to specify an alternative
heading text.

If you are converting an older document to run with \documentclass
instead of \documentstyle, here is how you could provide
backward-compatible definitions for pf and pf*:

  \newenvironment{pf}{\proof[\proofname]}{\endproof}
  \newenvironment{pf*}[1]{\proof[#1]}{\endproof}

---\small now produces 9pt text; \tiny now produces 6pt text

Formerly \small produced the same typesize as \footnotesize (8pt). Now
they produce different sizes, normally 9 and 8 respectively. Also the
range of typesize-changing commands is filled out to include, below
\normalsize, the following: \small, \Small, \SMALL, \tiny, \Tiny.
\footnotesize and \scriptsize are retained as synonyms of \Small and
\SMALL respectively. As it stands \tiny no longer produces the same
typesize as it did before (now 6 instead of 5), except in compatibility
mode. This might affect some existing documents if they are updated to
use \documentclass instead of \documentstyle. Similarly, \large now
produces 11pt if the base size is 10pt, where formerly it produced
12pt.

New commands \larger and \smaller are provided for changing the
typesize relative to the current size. These commands take an optional
integer argument to specify how many steps to go up or down: \larger[2]
means go up two sizes, and \larger without an optional argument is the
same as \larger[1]. The list of sizes is a standard progression of
type sizes and associated linespacing values as defined by the
documentclass. If you need finer control over type size or linespacing,
consult the LaTeX documentation about the \fontsize command.

---Extra documentclass options 8pt, 9pt, 11pt, 12pt

---The \qed symbol is now an open square

The \qed symbol is no longer a filled black square, but an open square,
and it is positioned at the right margin, instead of at a fixed
horizontal distance from the preceding text. If the \qed command is
used inside a displayed equation, however, it will be placed at a fixed
distance from the preceding material (correct placement in this case is
limited by some technical difficulties).

---The command \rom was renamed to \upn.

The command \rom, for making numbers and punctuation roman/upright in
italic text, has been renamed \upn ``upright punctuation or number''.
It will in most cases suffice to leave this refinement undone until a
document is sent to a publisher for final typesetting, and furthermore,
certain publications at the AMS now use special in-house italic fonts
that have upright numbers and punctuation built in, making the use of
\upn unnecessary even then. For general preprint-type use, this
refinement is one that most users probably won't care to bother with.

========================================================================


==> amslatex/doc/latex/amsmath/diffs-m.txt <==
diffs-m.txt [1999/12/15] American Mathematical Society

This is a synopsis of the principal differences between various versions
of the amsmath package and its companion packages.

A synopsis of changes in the "AMS-LaTeX" distribution is included at the
end of this file. See also diffs-c.txt in the amslatex/classes area.

Those upgrading from version 1.2 to version 2.0 will probably be
interested in the question:

  After I upgrade will anything fail in my pre-existing documents?

Certain of the bug fixes have the potential to affect the output of
existing documents in the following ways:

---Vertical spacing for some displayed equations will change because
"abovedisplayshortskip" is now applied when possible.

---Incorrect horizontal spacing for certain math constructs will change,
e.g., for \iint\nolimits or a subscript on a double-accented letter.

---The default subscript placement in displayed formulas for \varinjlim,
\varprojlim, \varliminf, \varlimsup is now below rather than to the
side. To get the old behavior, add \nolimits---e.g.,
\varliminf\nolimits_{...}.

---Ellipsis dots in text (\ldots or \dots) will now behave the same as
in standard LaTeX; the surrounding space may therefore change.

During regression testing we found some errors cropping up in documents
from incorrect usage that had not been caught with version 1.2. Although
these errors are relatively rare, documents containing such usage will
need to be corrected before they will run properly with version 2.0:

---Use of two mutually exclusive display structures for the same
display. In this example the outer \[ \] are redundant:

      \[
      \begin{align*}
      ...
      \end{align*}
      \]

---Inadequate argument markup for math accents:

      \hat \mathcal{C}

This should have been written with braces surrounding the argument of
the \hat command: \hat{\mathcal{C}}.

For documents where error messages crop up after the upgrade, there are
various possible approaches, including:

(a) Change instances of incorrect usage (if applicable).

(b) Put a copy of amsmath.sty version 1.2 into the home directory of the
document. Then it should continue to work the same as before.

(c) Use the snapshot package in combination with a shell script to
arrange that version 1.2 of amsmath is found instead of 2.0 when
processing the document. See ftp://ftp.ams.org/pub/tex/snapshot.*. This
approach requires a certain amount of technical knowledge.

(d) Downgrade to version 1.2 again.

========================================================================
Changes in amsmath 2.0 [November 1999]

---The AMS-LaTeX User's Guide (amsldoc.tex) has been turned into the
   AMSmath User's Guide by moving the amsthm documentation into a
   separate file (amsthdoc.tex) in the amslatex/classes area.

---Restored normal use of "shortskip" spacing in single equations.

[!! NOTE: This means that page breaks may change in existing documents.]

---Restored normal use of available shrink around binary operators in
   single equations.

---Fixed poor subscript placement for double-accented letters. Math
accent handling was reworked in the process in such a way that the
capitalized forms of the math accent commands are no longer necessary.
\hat{\hat{X}} will do proper alignment of the second accent. \Hat et
cetera are retained for compabitility reasons. (Thanks to Javier Bezos
for donating some code from his accents package.)

[!! NOTE: Improper math accent use will now produce wrong output.]

Suppose that we have \boldH defined in the preamble as
\newcommand{\boldH}{\mathbf{H}}. Then the following examples illustrate
recommended usage.

     \hat{\mathbf{H}}    OK
     \hat{\boldH}        OK
     \hat\boldH          Works OK, but deprecated by the LaTeX book
     \hat\mathbf{H}      Not OK! Output will be incorrect.

Since the output will be wrong, amsmath gives an error message when the
last variant is detected.

---The following kinds of mixed structures worked by happenstance with
   amsmath 1.2, although they should have produced an error message.
   With amsmath 2.0 they will produce an error or warning message.

   [!! NOTE: Potential error messages]

    % Outer \[ \] is redundant

    \[
    \begin{align*}
     ...
    \end{align*}
    \]

    % Outer \begin{equation*} ... \end{equation*} is redundant

    \begin{equation*}\begin{alignat*}{2}
    ...
    \end{alignat*}
    \end{equation*}

    % No printed material is allowed between \begin{equation} and
    % \begin{split}:

    \begin{equation*}\left \{
    \begin{split}
     ...
    \end{split}\right .
    \end{equation*}

---diff12.tex is replaced by diffs-m.txt and diffs-c.txt, with the
   latter moving to the amslatex/classes area.

---Added an "?" option which gives some information about the available
   documentation.

---The amsmath definitions for matrix, pmatrix, and cases are
   incompatible with the plain-TeX syntax for \pmatrix, \matrix, and
   \cases, which are used occasionally by some authors in LaTeX
   documents. In version 2.0 the error messages resulting from the
   plain-TeX syntax have been made more intelligible.

---If you need the boldsymbol facilities of the amsbsy package, use of
   the "bm" (boldmath) package is recommended instead for new documents.
   The amsbsy package is retained for compatibility with existing
   documents. If you have a recent version of LaTeX (1998 or newer) you
   already have the bm package; otherwise you may need to get it from
   CTAN. (It is not an AMS package.)

---\iint\nolimits: Fixed poor placement of subscript (also \iiint,
\idotsint, etc).

---\varinjlim, \varprojlim, \varliminf, \varlimsup: Default to
\displaylimits instead of nolimits.

---Fixed alignedat so that it doesn't take the first token of its
   contents and try to interpret it as a number.

---Leave text version of \dots and \ldots unchanged.

---Changed \numberwithin so it no longer assumes previous definition of
   \thesomething contained no prefixes.

---\mathbf{\Gamma}: Leave cap Greek letters alone instead of converting
   them from variable (fam 7) to fixed (fam 0). \mathbf{\gamma} still
   fails---but that's a math font problem.

---\mathindent is aliased to \@mathmargin so that when the fleqn option
   is used, users can reset it as the LaTeX book advertises.

---With the showkeys package: Corrected loss of marginal notes when
labels occurred inside an align environment.

---Carried over some tweaks (\bmod, \right/leftarrowfill) from the 1996
   version of plain.tex.

---Adjusted spacing of overarrow@ and underarrow@ to allow more room for
   larger cmsy arrowheads.

---Corrected spurious "overfull \hbox" warnings for \xrightarrow.

---Corrected poor spacing for \xleftarrow.

---Removed the \leavevmode in \smash which caused trouble for some
   applications (e.g., the crop package) that expected the original
   LaTeX definition.

---Changed \def to \newcommand/\newenvironment where appropriate.

---Use \sqrtsign instead of \@@sqrt (but include a backward
   compatibility hack for the latter).

---Left brace in \env{cases} environment would fail to work in
   certain circumstances: Fix by using \lbrace instead of \{.

---Use \ignorespacesafterend where applicable instead of
   \global\@ignoretrue.

---Protected commands in the definition of \theequation were
   incorrectly expanded by the subequations environment when copying
   the definition to \theparentequation: Fix by using \protected@edef.

---Spurious extra space following punctuation at that end of a display:
   In \math@cr, \math@cr@@, etc, use \iffalse{\fi instead of simply { to
   keep an unwanted mathord atom from being added at the end of the
   current math list; added \endmultline@math to work around a similar
   sort of problem specific to the `multline' environment.

---Various wrong results or no effect for \displaybreak inside "align",
   "alignat", etc. Resetting \dspbrk@level in the \everycr of
   \@display@init cleared most of these up.

---Changed \displaybreak to issue an error message if enclosed in boxing
   environment that will keep it from having any effect.

---Turned off \displaybreak during the measuring phase of multline.

---Fixed some numbering problems with multline and multline* and error
   for use of \tag.

---Use \@gtempa instead of \@tempa where assigned globally (standard
   save stack precaution).

---Save and restore \column@ to keep aligned from screwing up the column
   counting of a parent align environment. Made \column@ assignments
   uniformly global, except in a couple of places where the risk of side
   effects seemed too great.

---Error recovery for misspelled '\end{multline}' was not very helpful.
   Improve \collect@body along lines suggested by Hellström.

---Fixed up certain number placement problems with align

---Add \alignsafe@testopt to work around a LaTeX bug: when a nested
   alignment environment that takes an optional argument has an empty
   first cell (i.e., begins with an &) LaTeX's optional argument
   scanning screws up the alignment state.

---Add `mathdisplay' environment (internal use) to correct several
   problems of \[ \] and the `equation' environment arising from the
   previous implementation as a degenerate case of `gather'.

---It is possible now to use \eeq as an abbreviation for \end{equation}
(one of the consequences of the preceding change). But still not \eal
for \end{align} or certain other display structures.

---Reorganize `split' internal calling sequence to go along with the use
   of `mathdisplay' in \[ \] and `equation'.

---Suppression of LaTeX error messages during measuring phase made
   primitive TeX errors harder to understand; stop suppressing. (As a
   result, users will sometimes get redundant error messages now.)
   Remove obsolete Sb, Sp environments again.

---The file amsintx.dtx was removed from the distribution pending
   further development.

---Remove the \ifinany@ switch, use \spread@equation instead to achieve
   the same ends.

---Remove unbracefonts@ function, no longer needed after changes in
   math accent handling.

---Got rid of the special trap for '^x that had been carried over from
AMS-TeX.

---Made \overline, \doteq, \longrightarrow, etc, robust.

---Changed \relbar to use \std@minus---otherwise \underleftrightarrow
works poorly in a \DeclareMathOperator definition.

---Use \new@ifnextchar in matrix, pmatrix, cases so that \\<newline>[x]
doesn't trigger an error.

---Bug fix for nested use of \label inside minipage inside equation.

---Add minalignsep after every second column in aligned, for consistency
with align.

========================================================================
Changes in amsmath 1.2 [January 1995]

---Name change; relation to the "amsfonts" package

In version 1.1 of AMS-LaTeX, the name of this package was "amstex". The
new name is "amsmath". The amstex package automatically invoked the
amsfonts package as well; the amsmath package does not.

---Adapted for LaTeX2e

Old method of invocation:

  \documentstyle[amstex]{article}% LaTeX 2.09

New method of invocation:

  \documentclass{article}
  \usepackage{amsmath}

---Handling of options intlim, nosumlim, nonamelm, righttag, ctagsplt

Old usage:

  \documentstyle[amstex,righttag,intlim]

New usage:

  \usepackage[reqno,intlimits]{amsmath}

Several option names were changed (mainly, they are no longer restricted
to eight characters):

  intlim   -> intlimits
  nosumlim -> nosumlimits
  nonamelm -> nonamelimits
  righttag -> reqno         [for consistency with "leqno"]
  ctagsplt -> centertags

---Character @ is no longer used as a special command prefix

Certain commands in the amstex pkg started with "@" instead of "\". This
special usage has been discontinued, except for the amscd package, and
then only within the CD environment. Practically speaking, this means
primarily that it is no longer necessary to use doubled @@ to get a
single printed @ character (e.g., in e-mail addresses).

---The @, and @! micro-spacing commands are no longer provided

As a consequence of the @ character change, "@," and "@!" are no longer
recognized spacing commands. An \mspace command is provided that can be
used instead; see the AMSmath User's Guide.

---Extensible arrow commands @>>> and @<<<

The commands @>>> and @<<< are no longer available [except in the CD
environment of the amscd package]; alternative commands \xleftarrow and
\xrightarrow are provided by the amsmath package. The sub and
superscripts are given through an optional resp. mandatory argument, for
example

  X\xleftarrow{b}Y                  % superscript "b" only
  X\xrightarrow[\alpha]{\beta}Y     % sub alpha, sup beta

---The command \bold has been superseded by the command \mathbf, as the
latter is now the standard name provided by LaTeX for this purpose.

---The commands \newsymbol, \frak, \Bbb are no longer available because
the amsfonts package is not loaded by amsmath. In any case those
commands now have new names---\frak -> \mathfrak, \Bbb -> \mathbb, etc.
See the amsfonts documentation for further details.

---The amsmath package provides \lvert and \rvert to use for vert-bar
symbols when they act as delimiters (compare \langle, \rangle for
angle-bracket delimiters). Commands \lVert and \rVert are likewise
provided instead of \| for paired-delimiter use of the double-vert
symbol. Use of | and \| for paired delimiters can lead to incorrect
spacing in rare cases. Further discussion is found in the AMS-LaTeX
user's guide (amsldoc.tex).

---The ~ command is now left unchanged by amsmath; the change
that makes it remove a redundant preceding or following space character
is now done only by AMS documentclasses (in version 1.1 this was done by
the amstex package).

---The following rarely used commands are removed to the amsxtra
package: \accentedsymbol, \sphat, \spcheck, \sptilde, \spdot, \spddot,
\spdddot, \spbreve, \@))), \@(((.

---The six generalized fraction commands \over, \overwithdelims, \atop,
\atopwithdelims, \above, \abovewithdelims are deprecated and produce
warning messages. Their functionality can be obtained through \frac,
\binom, and \genfrac instead. See amsldoc.tex and technote.tex for
further details.

---The \fracwithdelims command is gone, as \genfrac provides
equivalent functionality (and a little more).

---The optional argument of \frac that allowed changing the thickness of
the fraction line is gone. That functionality is now provided only
through \genfrac: the need to change the line thickness is so rare in
practice that it seems better not to burden the ubiquitous \frac command
with the somewhat time-consuming look-ahead process required for an
optional argument. I.e., this change will contribute in a small way to
making your documents run faster.

---The commands \lcfrac and \rcfrac for left or right alignment of
continued fraction numerators are gone; they are replaced by an optional
argument of the \cfrac command.

---A new command \DeclareMathOperator is provided for defining new
operator names:

\DeclareMathOperator{\Tr}{Tr}
\DeclareMathOperator*{\xlim}{x-lim}

The * form makes the operator name produce limit-style sub and
superscripts, like \max or \lim. This is now the preferred method,
instead of using the old command \operatorname (which is, however,
retained for now). The command \operatornamewithlimits has been renamed
\operatorname*. These commands now can also be obtained through a
separate package amsopn, so it's not necessary to load the entire
amsmath package just to get that feature.

---Environments "Sb", "Sp" retired.

The environments Sb and Sp for multiline subscripts have been replaced
by a single command \substack, used as follows:

\sum_{\substack{first line\\second line}}

This command can be used equally well in a subscript or superscript, and
provides better vertical positioning (as compared to Sb, Sp) if a
multiline subscript is placed on the side, as perhaps for an integral.
There is also a slightly generalized alternative, an environment
subarray that allows you to specify either centering or left alignment
for the contents:

\sum_{\begin{subarray}{l}first line\\second line\end{subarray}}

---New command \nobreakdash

A command \nobreakdash is provided to suppress the possibility of a
linebreak after the following hyphen or dash. For example, if you write
"$p$\nobreakdash-adic" then a linebreak will never be taken between the
hyphen and the "adic".

---The placement of equation numbers has been substantially improved for
align, gather, and split. Numbers will now never overlap on top of the
equation body (as far as we can ascertain), and they are much less
likely to be shifted up or down unnecessarily when there is actually
adequate space to leave the number in the normal place. In a few
remaining cases, an equation number will be shifted unnecessarily
because technical complications make accurate measurement of the
available room too difficult; for those cases a \raisetag command is
provided that allows you to manually adjust the vertical position of the
equation number.

---The [xx]align[at] family of environments has been thoroughly revised:
now the xalignat environment is gone, as its function has been merged
into the align environment (it's no longer necessary to specify how many
side-by-side structures, as was required for xalignat, because align
automatically handles any number of them). Similarly, the xxalignat
environment has been replaced by an environment flalign that doesn't
require you to specify how many side-by-side structures will be needed.
Certain numbering problems (presence of an equation number when it
should be absent, or vice versa) have also been cleared up.

(Thanks to David M. Jones for his substantial [volunteer] work behind
this change and the preceding one.)

---The alignedat environment was changed to take two arguments rather
than one: a mandatory argument (as formerly) specifying the number of
align structures, and a new optional one specifying the placement of the
environment (parallel to the optional argument of aligned). However,
aligned is simpler to use, allowing any number of aligned structures
automatically, and therefore the use of alignedat is deprecated.

---The seldom-used command \oldnos is gone; if you need it, you should
consult the LaTeX documentation on using fonts (e.g., fntguide.tex) to
find out how to construct an equivalent command.

---A new subequations environment causes all numbered equation
environments within its scope to be numbered (4.9a) (4.9b) (4.9c) etc.,
if the preceding numbered equation was 4.8. A \label command immediately
after \begin{subequations} will produce a \ref of the parent number
`4.9', not `4.9a'. The counters used by the subequations environment are
parentequation and equation and standard uses of \addtocounter,
\setcounter, etc., are possible with those counter names.

---The amsmath package (unlike amstex) respects the setting provided by
the documentclass for putting equation numbers on the right or the left.
[Technical note: a documentclass that has leqno as the default should
explicitly pass that option to the amsmath package with
\PassOptionsToPackage in order for it to be effective.]

---The fleqn option for left-aligned instead of centered equations is
now supported (thanks to David M. Jones).

************************************************************************
The remainder of this file discusses some changes that do not directly
pertain to the amsmath package but to the parent distribution known as
"AMS-LaTeX".

========================================================================
Changes in AMS-LaTeX 2.0

---The AMS-LaTeX User's Guide (amsldoc.tex) is split up into amsldoc.tex
and amsthdoc.tex, with the latter moving into the "classes" area.

---The file amslatex.faq was split into amsmath.faq and amsclass.faq.

---The file amslatex.bug was done away with; most of the information was
merged into diffs-m.txt, diffs-c.txt, amsmath.faq, and amsclass.faq.

========================================================================
Changes in AMS-LaTeX 1.2

---Adapted for LaTeX2e

AMS-LaTeX 1.0 and 1.1 were designed to work with LaTeX 2.09, which
became obsolete in 1994 with the appearance of "LaTeX2e". AMS-LaTeX 1.2
has been extensively adapted to take advantage of various features of
LaTeX2e. It is no longer a separate TeX format---i.e., it does not need
to be invoked by a separate "amslatex" command.

---LaTeX 2.09 font commands (\bf, \it, etc)

Pre-existing documents will for the most part continue to work fine
without requiring any changes. However, depending on the installation
options used for your copy of AMS-LaTeX 1.1 you may need to update the
options list of the \documentstyle command by adding newlfont, for
example:

  \documentstyle[newlfont]{amsart}

---The packages amsfonts, amssymb were moved to the AMSFonts
distribution. They used to be included in the AMS-LaTeX distribution for
pragmatic reasons but their natural home is with the AMSFonts
distribution.

---Package amstex renamed to amsmath

The amstex package has been renamed amsmath. The old name `amstex' came
from the fact that version 1.0 was a more or less straight port into
LaTeX of selected portions from the macro package AmS-TeX written by
Michael Spivak, but the historical origins of the package are likely of
less interest to the general usership---especially looking to the
future---than a straightforward declaration in the name `amsmath' of the
sort of features that are provided.

Another important reason for the name change was to make possible some
progress that would be out of the question (because of the impact on
existing documents) if the name `amstex' were retained. For example,
unlike amstex, amsmath doesn't automatically load the amsfonts package,
as that package was moved out to the AMSFonts distribution as described
above. If this change were not accompanied by a name change, many
existing documents would have to be updated by hand (adding
\usepackage{amsfonts}) in order to run without error. A frozen version
of amstex.sty is provided for processing pre-existing documents; it
won't have active maintainence henceforth except for bug fixes. For new
documents, authors should use the amsmath package.

Therefore, "\usepackage{amstex}" is incorrect usage---do not rely on the
1994 edition of `The LaTeX Companion' in this respect (unless you obtain
the errata for Chapter 8; see
http://ctan.tug.org/info/compan-rev/ch8.pdf).

---New documentclass amsproc

A new documentclass amsproc was added for collections of articles, such as
the proceedings of a conference.


==> amslatex/source/latex/amscls/00readme.txt <==
00readme.txt for AMS document classes amsart/book/proc 2.0 [2004/08/06]

See manifest.txt for a list of all the files in the distribution.

See install.txt for installation instructions.

The document classes amsart, amsbook, amsproc and related packages are
provided by the American Mathematical Society for authors to use with
LaTeX. They produce the overall layout and appearance of AMS
publications.

In order to use an AMS document class you need to have TeX software
installed first. TeX is not an AMS product. If you need information on
getting TeX see one of the following:

  http://www.tug.org/
  http://www.ams.org/tex/tex-resources.html

Documentation for the AMS document classes is found in

  instr-l.pdf
  diffs-c.txt
  amsthdoc.pdf
  thmtest.tex
  thmtest.pdf

which are included in the collection.  Additional documentation can be
found in the amsclass FAQ:

  http://www.ams.org/tex/amsclass-faq.html

The recommended procedure for making a custom document class based on an
AMS class is to make a copy of the relevant .cls file using a different
name and edit the copy---e.g., copy amsbook.cls to mybook.cls. (In
general we advise against using \LoadClass, unless the base class is
frozen or changes to the base class are under your control.)

For technical support:

  American Mathematical Society
  Technical Support
  Publications Technical Group
  P. O. Box 6248
  Providence, RI 02940-6248
  Phone: 800-321-4AMS (321-4267) (USA/Canada) or 401-455-4080
  tech-support@ams.org

========================================================================
RECENT CHANGES

---ams-c1.ins 2.20 2004/08/03
Added amsmidx package.

---amsclass.dtx 2.20 2004/08/06
1. Added facility for additional line(s) in copyright block.
2. Corrected handling of section heading with no title.
3. Got rid of spurious "Appendix" in t-of-c in \backmatter.
4. Changed MR number formatting to use new style as on MathSciNet.
5. Created commands for various style elements and substituted them
   for hard-coded values to simplify building derived classes.
6. Added sectioning and otherwise cleaned up commentary.

---amsclass.faq - 2004/08/06
Removed from distribution; replaced by on-line FAQ at
http://www.ams.org/tex/amsclass-faq.html

---amsdtx.dtx 2.06 2004/08/06
1. Reworked indexing commands for compatibility with doc.sty.
2. Added option environment for enhanced indexing.
3. Improved formatting.

---amsthdoc.tex 2.20 2004/08/03
1. Substantially rewritten for clarity.
2. Added documentation for \newtheoremstyle.

---instr-l.tex 2.20 2004/08/05
Substantially rewritten for clarity and to add instructions for new
features; see note on amsclass.dtx regarding features.

---mrabbrev.bib - 2004/08/05
Removed from distribution; this is now available separately from
http://www.ams.org/tools/mrabbrev.bib 

---thmtest.tex 2.01 2004/08/02
1. Corrected counter for theorems with switched headers.
2. Added section headings for clarity.
3. Added example ending with a display and \qedhere.

---upref.dtx 2.01 2004/07/29
1. Added code to make package work with hyperref.
2. Improved documentation.

---amsclass.dtx 2.14 2004/04/26 (not released)
1. Incorporated pending changes left by Michael Downes:
  - Added trap in headings in case \thanks was set within \author,
    and added \thanks@warning.
  - Cleaned up and completed unfinished documentation.
2. Added braces in \uppercasenonmath to limit scope.
3. Added \contrib mechanism to handle "non-author" authors.
4. Segregated definitions of administrative footnotes to permit easier
   customization for AMS journals.
5. Added explicit \bibliofont to permit easy change for special uses.
6. Changed MR number formatting to correspond to new access numbers
   used by MathSciNet.
7. Added \@citestyle and \citeform to simplify font changes in citations.
8. Added OT1 defaults for \DH, \dh, \DJ, \dj, required for author names.
9. Added \markleft to permit changing of only left running head

---amsclass.dtx 2.13 2002/12/04 (not released)
1. Fixed handling of theorem head punctuation with \swapnumbers.
2. Changed \proofname to \providecommand in case it's already defined.
3. Made \small, \Small, etc., robust.
4. Better spacing in \l@figure to prevent overprinting of figure number.
5. Changed handling of author names to prevent internal line breaks.
6. Added \@noparitemfalse in \dth@everypar to prevent weird results in
   certain (rare) kinds of usage.
7. Some other cosmetic changes.

---amsthdoc.tex 2.02 2000/06/06
Use article class instead of amsldoc (which is overkill).

---amsldoc.cls - 2000/06/06
Removed from distribution, no longer needed by amsthdoc.

---amsclass.dtx 2.07 2000/06/05
Guard against \\ in argument of \author.

---amsclass.dtx 2.06 2000/06/02
Avoid using \@elt in qed stack because LaTeX output routine falls over
if triggered when something else is using \@elt.

---amsclass.dtx 2.05 2000/05/16
1. Added \indexintro.
2. Fixed erroneous init for thm@preskip, thm@postskip.

---amsclass.dtx 2.04 2000/03/10
\newtoks fix for old versions of LaTeX. Added some commentary about \cal.

---amsclass.dtx 2.03 2000/01/17
1. Removed dependency on amsgen package.
2. Added a warning about graphics for the draft option.
3. Improved qedhere handling for article/amsthm combination.

---amsclass.dtx 2.02 2000/01/17
Some fixes for the fleqn/qedhere case.


==> amslatex/source/latex/amscls/diffs-c.txt <==
diffs-c.txt [2004/08/06]

History of changes for AMS document classes, the amsthm package, and
other packages distributed in this collection.

========================================================================
Differences in amsthm 2.20 (August 2004)

---Added a fallback definition for \swappedhead@plain (used in
   amsthm.sty 1.x).

---For \proofname, changed from \newcommand to \providecommand in case
   it's already defined.

---Improved the handling of \qed when the [fleqn] option is used.

---Avoid using \@elt in qed stack because LaTeX output routine falls
   over if triggered when something else is using \@elt.

========================================================================
Differences in amsart/amsbook/amsproc 2.20 (August 2004)

---Removed dependency on amsgen package.

---Added warning message about graphics when draft option is used.

---Added a check for \ifhmode when adding punctuation, and provided
   \nopunct for omitting punctuation when not wanted.

---Made \small, \Small, etc., robust in case they are used in a
   \caption.

---Changed handling of author names to prevent line breaks within
   names.

---For author URLs, made ~ a printable character.

---amsart, amsproc: Defined \@logofont and \@copyinsfont and moved font
   instructions out of \set@logo and \@setcopyright, to simplify style
   changes in derivative classes.

---Added \copyins to \@reinserts so that it would be included in the
   page length calculation when a float is input on the first page

!! This change may affect line breaks and page breaks.

---Added provision for an extra line following the copyright line with
   \@extracrline (for use in derivative classes).

---amsart, amsproc: Added \contrib (similar to \author) to handle names
   of persons who provided, e.g., an introduction or appendix.  Usage:
     \contrib[with Appendix 1 by]{John Smith}
     \contrib[and Appendix 2 by]{Henry Moore}
     \contrib{Roger Williams}
   This will be set as part of the author block:
     ...[authors]..., with Appendix 1 by John Smith, and Appendix 2
     by Henry Moore and Roger Williams
   Contributors are ignored when generating running heads.

---Added \thanks@warning in case \thanks is included in \author.

---Added \markleft to permit easy changes to left running head only.

---Defined \@cleartopmattertags and moved commands to do this out of
   \maketitle.

---Added OT1 defaults for \DH, \dh, \DJ, \dj (ordinarily in T1 only).

---Added braces to limit scope of \uppercasenonmath.

---Segregated definition of administrative footnotes (\@adminfootnotes)
   to permit easier customization for derivative document styles.

---amsart: When subsection has no title, made number bold.

---Fixed the handling of theorem head punctuation when \swapnumbers is
   used.  Used \thm@headsep instead of \labelsep for theorem heads.

---Provided \@citestyle and \citeform to simplify change of font used
   in citation.

---Provided \bibliofont to allow author to make change.

---Provided \@bibtitlestyle, \@defaultbiblabelstyle and
   \@indextitlestyle to simplify style changes.

---Changed output format of \MR to recognize change in format of
   MathSciNet reference numbers; output is now all lightface instead
   of having a bold volume number.

!! This change will result in a change of appearance.

---Reset \chaptername with \backmatter to avoid spurious "Appendix" in
   t-of-c.

---Added \indexintro to allow a block of text at the top of an index.

---Made index ragged right and suppressed hyphenation.

---Added \seeonly = "see" to get around unfortunate use of \see for
   "see also"; added \seealso (from makeindex) for compatibility with
   material originally set with a LaTeX document class.

========================================================================
Differences in upref 2.0 (July 2004)

---Package will now work with hyperref, regardless of package input
   order.

========================================================================
========================================================================
Differences in amsthm 2.0 (November 1999)

---Allow line breaks in theorem headings (added \deferred@thm@head and
   related code).

---Make \end{proof} force end of paragraph so following text is
   indented (oversight in version 1.2).

!! This change may affect line breaks and page breaks.

---Added \qedhere command for flush-right QED symbol in displayed
   equations.

---Added amsthdoc.tex documentation file (taken from amsldoc.tex).

---Merged amsthm.dtx into amsclass.dtx.

========================================================================
Differences in amsart/amsbook/amsproc 2.0 (November 1999)

---Corrected erroneous default style for labelenumi (should be parens
   instead of period); increase list left margins slightly.

!! To revert to former style: \renewcommand{\labelenumi}{\theenumi.}

---amsart: For "swapped" theorem heads (numbers shifted to the left
   margin) the number font was changed to lightface to match subsection
   numbers. This is an AMS journal style requirement---old behavior was
   incorrect.

!! This change may affect line breaks and page breaks.

---Overfull \vbox messages for every other page: increased headheight

---Added openany option for amsbook

---Moved erroneously placed \endgroup in \curraddr, \email and \urladdr

---Added a year option to \subjclass (default to 1991 for backward
   compatibility).

---For \cleardoublepage, use \pagestyle{empty} for blank pages.

---Empty argument of \thanks: do nothing instead of printing an empty
   footnote.

---Clear up contradictory font size commands for abstract; always
   \Small,

---Omit final punctuation for \section{} head containing only a number.

---Added \contentsnamefont to make changes easier.

---Read a .cfg file.

---Changed \parindent\z@ to \@parboxrestore in \@serieslogo to avoid
   side effects depending on context of pagebreaks.

---Use \protect instead of \@nx in \@secmark.

---Moved \thispagestyle{firstpage} closer to beginning of \maketitle to
   assure that the logo will be set on the first page if long abstract
   breaks to second page (for derivative classes that don't box the
   abstract).

---Added support for paragraph, subparagraph.

---In \partrunhead, added \ignorespaces, \unskip.

---In \@starttoc, set \parskip to zero.

---In \indexchap, rearranged commands to fix vertical spacing for
   title; wrong \baselineskip was being used, resulting in title 6pt
   too low.

---Footnote failure in minipage: Changed \@makefnmark so that it
   doesn't use math mode.

---Added figure* and table* environments

---Revised \@cflci to do the right thing with drop folio at the end of
   a two-column page.

---Incorporate amsthm package by direct embedding instead of
   \RequirePackage.

---Added missing default definition for \MRhref.

---Use \MakeTextUppercase if available to handle latin-1 characters in
   author names.

---amsbook: Print keywords and date info on title-page obverse if
   given.

---Added various features for AMS in-house use: \dateposted, e-only
   option, \Mc, etc.

========================================================================
Differences in amsart/amsbook/amsproc 1.2 (January 1995)

---Documentation

The documentation for the AMS documentclasses, formerly contained in
amslatex.tex, is now found in instr-l.tex in the amslatex/classes area.
This is a copy of the file instr-l.tex that is found in the author-info
area of e-math.ams.org. That area contains additional information
pertaining specifically to the submission of LaTeX or AmS-TeX documents
to AMS publications.

---New documentclass "amsproc".

A document class amsproc has been added for books that consist of a
collection of articles, such as the proceedings of a conference.

---Different placement of "abstract" environment.

The abstract should now be entered *before* the \maketitle command.
This provides maximum control over the position and vertical spacing
when printing the abstract information at different places, as required
by different AMS publications---for example, in some publications the
abstract may be required to fall between certain other elements in the
beginning section of a document, or it may be postponed to the end of
the document, or it might even be omitted entirely. If an abstract is
entered after \maketitle, it will still be printed, but with a warning
(and possibly in the wrong place or with wrong spacing).

---Treatment of the @ character.

As the AMS document classes automatically load the amsmath package, all
changes for amsmath 1.2 affect the AMS classes also. Note in particular
that the @ character is no longer a special command prefix, so to
produce a printed @ in an e-mail address you should now write simply
@ instead of @@.

---The nonbreaking dash commands @-, @--, @--- are no longer available
because @ as a special command prefix has disappeared. An alternative
\nobreakdash command is provided in the amsmath package.

---Added "nomath" option.

The AMS document classes now take an option nomath that suppresses
the automatic loading of the amsmath package. This is sometimes helpful
in converting a pre-existing document to AMS style if you only want to
do a quick conversion without attempting to deal with any of the math.

---Theorem handling.

Theorem setup is now handled by the amsthm package instead of the
"theorem" package. \theorembodyfont, \theoremheaderfont, etc are not
used any more. See amsldoc.tex and thmtest.tex for details.

---The old environments pf, pf* are superseded by a single proof
environment. It takes an optional argument to specify an alternative
heading text.

If you are converting an older document to run with \documentclass
instead of \documentstyle, here is how you could provide
backward-compatible definitions for pf and pf*:

  \newenvironment{pf}{\proof[\proofname]}{\endproof}
  \newenvironment{pf*}[1]{\proof[#1]}{\endproof}

---\small now produces 9pt text; \tiny now produces 6pt text

Formerly \small produced the same typesize as \footnotesize (8pt). Now
they produce different sizes, normally 9 and 8 respectively. Also the
range of typesize-changing commands is filled out to include, below
\normalsize, the following: \small, \Small, \SMALL, \tiny, \Tiny.
\footnotesize and \scriptsize are retained as synonyms of \Small and
\SMALL respectively. As it stands \tiny no longer produces the same
typesize as it did before (now 6 instead of 5), except in compatibility
mode. This might affect some existing documents if they are updated to
use \documentclass instead of \documentstyle. Similarly, \large now
produces 11pt if the base size is 10pt, where formerly it produced
12pt.

New commands \larger and \smaller are provided for changing the
typesize relative to the current size. These commands take an optional
integer argument to specify how many steps to go up or down: \larger[2]
means go up two sizes, and \larger without an optional argument is the
same as \larger[1]. The list of sizes is a standard progression of
type sizes and associated linespacing values as defined by the
documentclass. If you need finer control over type size or linespacing,
consult the LaTeX documentation about the \fontsize command.

---Extra documentclass options 8pt, 9pt, 11pt, 12pt

---The \qed symbol is now an open square

The \qed symbol is no longer a filled black square, but an open square,
and it is positioned at the right margin, instead of at a fixed
horizontal distance from the preceding text. If the \qed command is
used inside a displayed equation, however, it will be placed at a fixed
distance from the preceding material (correct placement in this case is
limited by some technical difficulties).

---The command \rom was renamed to \upn.

The command \rom, for making numbers and punctuation roman/upright in
italic text, has been renamed \upn ``upright punctuation or number''.
It will in most cases suffice to leave this refinement undone until a
document is sent to a publisher for final typesetting, and furthermore,
certain publications at the AMS now use special in-house italic fonts
that have upright numbers and punctuation built in, making the use of
\upn unnecessary even then. For general preprint-type use, this
refinement is one that most users probably won't care to bother with.

========================================================================


==> amslatex/source/latex/amscls/install.txt <==
install.txt for amscls 2.20 [2004/08/05]

If you have a relatively up-do-date TeX system that complies with the
TeX Directory Structure (TDS) standard, installing according to the
instructions in section I below is the easiest method.  See

    http://www.tug.org/tds/tds.pdf

for details on the TDS standard.  If your TeX system does not comply
with the  TDS standard, please contact the manufacturer of your TeX
system for details on how to install third-party TeX packages.

The first step is to identify the TEXMF folder that contains files used
by LaTeX. To do this, look for the file article.cls. If you find, e.g.,

  /usr/local/share/texmf/tex/latex/base/article.cls

then we will define TEXMF to mean /usr/local/share/texmf (everything
up to the /tex/latex/base part). On a Windows system the file location
will probably be something like

  c:\sw\texmf\tex\latex\base\article.cls

Then we define TEXMF to mean c:\sw\texmf. In the following
instructions, wherever you see "TEXMF" substitute the folder name
determined in this way.

If this terminology does not make sense to you, seek assistance from
a friend or colleague, or from the company that you bought your TeX
system from, or contact us at

  tech-support@ams.org
  800-321-4AMS (321-4267) (USA/Canada)
  401-455-4080

========================================================================
I. Installing the easy way.

1. Download the following archive file:

   ftp://ftp.ams.org/pub/tex/amscls.zip

2. View the following files to assess the effects of the upgrade on
your system:

  00readme.txt
  install.txt (this file)
  diffs-c.txt

3. Backup the old version of AMS-LaTeX, preferably by moving it out of the
TEXMF tree.

4. Extract files fromthe .zip archive using your favorite unzip tool, setting
the extraction target directory to the texmf root directory.

5. To check the end result, you should find that you now have amsmath.sty
in the following location

  TEXMF/tex/latex/amscls/amsart.cls

Some TeX systems also use a database to keep track of TeX input files. If
this database is not updated, your TeX system might not find the newly
installed files.  Consult your system's documentation to determine how
to update this database.

6. Some files will appear in both the source area and another area.
This is because the source form and the in-use form are identical.
As distributed, the files in the source/latex/amscls area comprise a
complete copy of the distribution from which all the other files can
be regenerated if need be. If you need to conserve disk space, you
could delete the files in the source area, since they are not needed
for normal use.

========================================================================
II. Installing the not-so-easy way.

Download ftp://ftp.ams.org/pub/tex/amscls.zip.

Make the following directories, if not already present:

  TEXMF/source/latex/amscls
  TEXMF/tex/latex/amscls
  TEXMF/doc/latex/amscls

Backup your old AMS-LaTeX files if they are installed, preferably moving them
out of the TEXMF tree.

Create a temporary directory and generate documentation files (these assume
a UNIX TeX installation):

  - make directory /tmp/amscls
  - unzip -d /tmp/amscls amscls.zip
  - cd /tmp/amscls
  - Run latex on the file ams-c1.ins to produce .cls and .sty files
  - Run latex on *.tex
  - [optional] Run latex on *.dtx (technical documentation)
  - move *.dvi, *.pdf, *.tex to TEXMF/doc/latex/amscls
  - [optional] move *.dtx to TEXMF/doc/latex/amscls
  - [optional] convert .dvi to .ps or .pdf
  - move *.sty and *.cls to TEXMF/tex/latex/amscls
  - delete /tmp/amscls

Some TeX systems also use a database to keep track of TeX input files. If
this database is not updated, your TeX system might not find the newly
installed files.  Consult your system's documentation to determine how to
update this database.


==> amslatex/source/latex/amscls/manifest.txt <==

texmf/bibtex/bst/ams/
  amsalpha.bst
  amsplain.bst

texmf/doc/latex/amscls/
  amsart.template
  amsbook.template
  amsproc.template
  amsthdoc.pdf
  diffs-c.txt
  instr-l.pdf
  thmtest.pdf

texmf/source/latex/amscls/
  00readme.txt
  ams-c1.ins
  amsalpha.bst
  amsart.template
  amsbook.template
  amsclass.dtx
  amsdtx.dtx
  amsmidx.dtx
  amsplain.bst
  amsproc.template
  amsthdoc.tex
  diffs-c.txt
  install.txt
  instr-l.tex
  manifest.txt
  thmtest.tex
  upref.dtx

texmf/tex/latex/amscls/
  amsart.cls
  amsbook.cls
  amsdtx.cls
  amsmidx.sty
  amsproc.cls
  amsthm.sty
  upref.sty


==> amslatex/source/latex/amsltx2/00readme.txt <==
00readme.txt for AMS-LaTeX 2.0 [2004/08/06]

If you obtain AMS-LaTeX from CTAN, you will find that it now includes
a number of files for the "amsrefs" package. These may need separate
handling during the installation process (see amsrefs/install.txt).
The amsrefs package is not included in the AMS-LaTeX bundle distributed
from the AMS ftp site; it can be obtained separately from its own home
page (http://www.ams.org/tex/amsrefs.html).

A working LaTeX system is a prerequisite for using any of the components
of AMS-LaTeX.  [LaTeX and TeX are not AMS products; see the AMS TeX
Resources page (http://www.ams.org/tex/tex-resources.html) or the LaTeX
Project home page (http://www.latex-project.org/) for information if you
do not already have LaTeX.]

See install.txt for installation instructions. Installing from an
archive file such as ftp://ftp.ams.org/pub/tex/amsltx.zip is
recommended.

Version 2.0 of AMS-LaTeX consists of two main parts, amsmath and amscls.
Each part contains another 00readme.txt file with more specific
information.


==> amslatex/source/latex/amsltx2/install.txt <==
install.txt for amslatex 2.20 [2004/10/22]

Update [2002-02-05]: Files added for the "amsrefs" package.

If you have a relatively up-do-date TeX system that complies with the
TeX Directory Structure (TDS) standard, installing according to the
instructions in section I below is the easiest method.  See

    http://www.tug.org/tds/tds.pdf

for details on the TDS standard.  If your TeX system does not comply
with the  TDS standard, please contact the manufactuer of your TeX
system for details on how to install third-party TeX packages.

The first step is to identify the TEXMF folder that contains files used
by LaTeX. To do this, look for the file article.cls. If you find, e.g.,

  /usr/local/share/texmf/tex/latex/base/article.cls

then we will define TEXMF to mean /usr/local/share/texmf (everything
up to the /tex/latex/base part). On a Windows system the file location
will probably be something like

  c:\sw\texmf\tex\latex\base\article.cls

Then we define TEXMF to mean c:\sw\texmf. In the following instructions,
wherever you see "TEXMF" substitute the folder name determined in this
way.

If this terminology does not make sense to you, seek assistance from
a friend or colleague, or from the company that you bought your TeX
system from, or contact us at

  tech-support@ams.org
  800-321-4AMS (321-4267) (USA/Canada)
  401-455-4080

========================================================================
I. Installing the easy way.

1. Download the following archive file:

   ftp://ftp.ams.org/pub/tex/amslatex.zip

For the amsrefs package, download also

   ftp://ftp.ams.org/pub/tex/amsrefs.zip

and carry out step 4 (steps 2 and 3 can be skipped).

2. View the following files to assess the effects of the upgrade on
your system:

  source/latex/amsmath/diffs-m.txt
  source/latex/amscls/diffs-c.txt

3. Backup the old version of AMS-LaTeX, preferably by moving it out of
the TEXMF tree.

4. Extract files from the .zip archive using your favorite unzip tool, setting
the extraction target directory to the texmf root directory.

5. To check the end result, you should find that you now have amsmath.sty
in the following location

  TEXMF/tex/latex/amsmath/amsmath.sty

Some TeX systems also use a database to keep track of TeX input files.
If this database is not updated, your TeX system might not find the
newly installed files.  Consult your TeX system's documentation to
determine how to update this database.

6. Some files will appear in both the source area and another area.
This is because the source form and the in-use form are identical.
As distributed, the files in the source/latex/ams* areas comprise a
complete copy of the distribution from which all the other files can
be regenerated if need be. If you need to conserve disk space, you
could delete the files in the source area, since they are not needed
for normal use.

========================================================================
II. Installing the not-so-easy way.

Get the following zip archives:

ftp://ftp.ams.org/pub/tex/amscls.zip
ftp://ftp.ams.org/pub/tex/amsmath.zip
ftp://ftp.ams.org/pub/tex/amsrefs.zip

Unpack the zip archives and follow the instructions in their respective
install.txt files.

========================================================================


==> amslatex/source/latex/amsmath/00readme.txt <==
00readme.txt for amsmath 2.0 [2004/08/06] American Mathematical Society

See manifest.txt for a list of all the files in the distribution.

See install.txt for installation instructions. [Installing from an
archive file such as ftp://ftp.ams.org/pub/tex/amsmath.zip is
recommended.]

The amsmath package is an extension package for LaTeX that provides
additional features to facilitate mathematical typesetting. It has been
developed by the American Mathematical Society and released for general
use as a service to the mathematical community. A number of smaller
auxiliary packages are also distributed with the amsmath package.

In order to use amsmath you need to have TeX installed first. TeX is not
an AMS product. For information on getting TeX see one of the following:

  http://www.tug.org/
  http://www.ams.org/tex/tex-resources.html

The primary documentation for amsmath is in

  amsldoc.pdf

Additional documentation files include:

  diffs-m.txt
  subeqn.pdf
  technote.pdf
  testmath.pdf

which are included in the collection.  Additional documentation can be
found in the amsmath FAQ:

  http://www.ams.org/tex/amsmath-faq.html

For technical support:

  American Mathematical Society
  Technical Support
  Publications Technical Group
  P. O. Box 6248
  Providence, RI 02940-6248
  Phone: 800-321-4AMS (321-4267) (USA/Canada) or 401-455-4080
  tech-support@ams.org

For submitting bug reports, however, users are encouraged to use the
standard LaTeX bug reporting system: Issue the command

  latex latexbug.tex

and follow the resulting instructions (selecting the "amslatex" category
when the list of possible categories is shown).

========================================================================
RECENT CHANGES (REVERSE ORDER)

---amsmath.faq - 2004/08/06
Removed from distribution; replaced by on-line FAQ at
http://www.ams.org/tex/amsmath-faq.html

---amsmath.dtx 2.13 2000/07/18:

After the numbering patches in 2.11, \notag failed in certain
circumstances: introduce some more auxiliary functions to sort things
out, and redefine \nonumber.

---amstext.dtx 2.01 2000/06/29:

Use \f@size instead of \tf@size because they are not necessarily the
same and the former is better for putting a few words into a display.

---amsmath.dtx 2.12 2000/06/06:

Fix transposed lines in 2.11 patch.

---amsdtx.dtx - 2000/06/02:

Move to the amscls distribution.

---amsmath.dtx 2.11 2000/06/02:

Prevent "Arithmetic overflow" error by guarding against divide-by-zero
in \x@calc@shift@lc (align environment).

---amsmath.dtx 2.10 2000/05/25:

Clear up error message for \allowdisplaybreaks[0].

Make mathdisplay re-entrant by introducing mathdisplay@stack, to
clear up numbering problems in unusual circumstances such as \[ \]
nested inside minipage inside equation.

---amsmath.dtx 2.09 2000/04/21:

Ensure good catcodes for " etc.

---amsmath.dtx 2.08 2000/03/16:

Fixed erroneous tag placement on split with fleqn/tbtags options.

---amsmath.dtx 2.07 2000/03/15:

Add \reset@strutbox@ to deal with the following bug: After
$...\mbox{\Huge $...$}...$, line spacing is wrong in a following
"gather" or other environment that uses \strut@.

Patch to fix bug with intlimits option: too much space in the middle of
\iint.

Overhaul math accents again to fix a couple of bugs reported by Thimm.

---amsmath.dtx 2.06 2000/03/10:

Change \MathAccent to \mathaccentV so \DeclareMathAccent won't give an
error when redefining an accent.

---amsmath.dtx 2.05 2000/01/06:

Fixed incorrect placement of fleqn/reqno equation numbers inside
indented lists (displaywidth < columnwidth). Changed the
multline/fleqn/leqno indent to match mathmargin when possible instead of
always just using multlinetaggap.


==> amslatex/source/latex/amsmath/diffs-m.txt <==
diffs-m.txt [1999/12/15] American Mathematical Society

This is a synopsis of the principal differences between various versions
of the amsmath package and its companion packages.

A synopsis of changes in the "AMS-LaTeX" distribution is included at the
end of this file. See also diffs-c.txt in the amslatex/classes area.

Those upgrading from version 1.2 to version 2.0 will probably be
interested in the question:

  After I upgrade will anything fail in my pre-existing documents?

Certain of the bug fixes have the potential to affect the output of
existing documents in the following ways:

---Vertical spacing for some displayed equations will change because
"abovedisplayshortskip" is now applied when possible.

---Incorrect horizontal spacing for certain math constructs will change,
e.g., for \iint\nolimits or a subscript on a double-accented letter.

---The default subscript placement in displayed formulas for \varinjlim,
\varprojlim, \varliminf, \varlimsup is now below rather than to the
side. To get the old behavior, add \nolimits---e.g.,
\varliminf\nolimits_{...}.

---Ellipsis dots in text (\ldots or \dots) will now behave the same as
in standard LaTeX; the surrounding space may therefore change.

During regression testing we found some errors cropping up in documents
from incorrect usage that had not been caught with version 1.2. Although
these errors are relatively rare, documents containing such usage will
need to be corrected before they will run properly with version 2.0:

---Use of two mutually exclusive display structures for the same
display. In this example the outer \[ \] are redundant:

      \[
      \begin{align*}
      ...
      \end{align*}
      \]

---Inadequate argument markup for math accents:

      \hat \mathcal{C}

This should have been written with braces surrounding the argument of
the \hat command: \hat{\mathcal{C}}.

For documents where error messages crop up after the upgrade, there are
various possible approaches, including:

(a) Change instances of incorrect usage (if applicable).

(b) Put a copy of amsmath.sty version 1.2 into the home directory of the
document. Then it should continue to work the same as before.

(c) Use the snapshot package in combination with a shell script to
arrange that version 1.2 of amsmath is found instead of 2.0 when
processing the document. See ftp://ftp.ams.org/pub/tex/snapshot.*. This
approach requires a certain amount of technical knowledge.

(d) Downgrade to version 1.2 again.

========================================================================
Changes in amsmath 2.0 [November 1999]

---The AMS-LaTeX User's Guide (amsldoc.tex) has been turned into the
   AMSmath User's Guide by moving the amsthm documentation into a
   separate file (amsthdoc.tex) in the amslatex/classes area.

---Restored normal use of "shortskip" spacing in single equations.

[!! NOTE: This means that page breaks may change in existing documents.]

---Restored normal use of available shrink around binary operators in
   single equations.

---Fixed poor subscript placement for double-accented letters. Math
accent handling was reworked in the process in such a way that the
capitalized forms of the math accent commands are no longer necessary.
\hat{\hat{X}} will do proper alignment of the second accent. \Hat et
cetera are retained for compabitility reasons. (Thanks to Javier Bezos
for donating some code from his accents package.)

[!! NOTE: Improper math accent use will now produce wrong output.]

Suppose that we have \boldH defined in the preamble as
\newcommand{\boldH}{\mathbf{H}}. Then the following examples illustrate
recommended usage.

     \hat{\mathbf{H}}    OK
     \hat{\boldH}        OK
     \hat\boldH          Works OK, but deprecated by the LaTeX book
     \hat\mathbf{H}      Not OK! Output will be incorrect.

Since the output will be wrong, amsmath gives an error message when the
last variant is detected.

---The following kinds of mixed structures worked by happenstance with
   amsmath 1.2, although they should have produced an error message.
   With amsmath 2.0 they will produce an error or warning message.

   [!! NOTE: Potential error messages]

    % Outer \[ \] is redundant

    \[
    \begin{align*}
     ...
    \end{align*}
    \]

    % Outer \begin{equation*} ... \end{equation*} is redundant

    \begin{equation*}\begin{alignat*}{2}
    ...
    \end{alignat*}
    \end{equation*}

    % No printed material is allowed between \begin{equation} and
    % \begin{split}:

    \begin{equation*}\left \{
    \begin{split}
     ...
    \end{split}\right .
    \end{equation*}

---diff12.tex is replaced by diffs-m.txt and diffs-c.txt, with the
   latter moving to the amslatex/classes area.

---Added an "?" option which gives some information about the available
   documentation.

---The amsmath definitions for matrix, pmatrix, and cases are
   incompatible with the plain-TeX syntax for \pmatrix, \matrix, and
   \cases, which are used occasionally by some authors in LaTeX
   documents. In version 2.0 the error messages resulting from the
   plain-TeX syntax have been made more intelligible.

---If you need the boldsymbol facilities of the amsbsy package, use of
   the "bm" (boldmath) package is recommended instead for new documents.
   The amsbsy package is retained for compatibility with existing
   documents. If you have a recent version of LaTeX (1998 or newer) you
   already have the bm package; otherwise you may need to get it from
   CTAN. (It is not an AMS package.)

---\iint\nolimits: Fixed poor placement of subscript (also \iiint,
\idotsint, etc).

---\varinjlim, \varprojlim, \varliminf, \varlimsup: Default to
\displaylimits instead of nolimits.

---Fixed alignedat so that it doesn't take the first token of its
   contents and try to interpret it as a number.

---Leave text version of \dots and \ldots unchanged.

---Changed \numberwithin so it no longer assumes previous definition of
   \thesomething contained no prefixes.

---\mathbf{\Gamma}: Leave cap Greek letters alone instead of converting
   them from variable (fam 7) to fixed (fam 0). \mathbf{\gamma} still
   fails---but that's a math font problem.

---\mathindent is aliased to \@mathmargin so that when the fleqn option
   is used, users can reset it as the LaTeX book advertises.

---With the showkeys package: Corrected loss of marginal notes when
labels occurred inside an align environment.

---Carried over some tweaks (\bmod, \right/leftarrowfill) from the 1996
   version of plain.tex.

---Adjusted spacing of overarrow@ and underarrow@ to allow more room for
   larger cmsy arrowheads.

---Corrected spurious "overfull \hbox" warnings for \xrightarrow.

---Corrected poor spacing for \xleftarrow.

---Removed the \leavevmode in \smash which caused trouble for some
   applications (e.g., the crop package) that expected the original
   LaTeX definition.

---Changed \def to \newcommand/\newenvironment where appropriate.

---Use \sqrtsign instead of \@@sqrt (but include a backward
   compatibility hack for the latter).

---Left brace in \env{cases} environment would fail to work in
   certain circumstances: Fix by using \lbrace instead of \{.

---Use \ignorespacesafterend where applicable instead of
   \global\@ignoretrue.

---Protected commands in the definition of \theequation were
   incorrectly expanded by the subequations environment when copying
   the definition to \theparentequation: Fix by using \protected@edef.

---Spurious extra space following punctuation at that end of a display:
   In \math@cr, \math@cr@@, etc, use \iffalse{\fi instead of simply { to
   keep an unwanted mathord atom from being added at the end of the
   current math list; added \endmultline@math to work around a similar
   sort of problem specific to the `multline' environment.

---Various wrong results or no effect for \displaybreak inside "align",
   "alignat", etc. Resetting \dspbrk@level in the \everycr of
   \@display@init cleared most of these up.

---Changed \displaybreak to issue an error message if enclosed in boxing
   environment that will keep it from having any effect.

---Turned off \displaybreak during the measuring phase of multline.

---Fixed some numbering problems with multline and multline* and error
   for use of \tag.

---Use \@gtempa instead of \@tempa where assigned globally (standard
   save stack precaution).

---Save and restore \column@ to keep aligned from screwing up the column
   counting of a parent align environment. Made \column@ assignments
   uniformly global, except in a couple of places where the risk of side
   effects seemed too great.

---Error recovery for misspelled '\end{multline}' was not very helpful.
   Improve \collect@body along lines suggested by Hellström.

---Fixed up certain number placement problems with align

---Add \alignsafe@testopt to work around a LaTeX bug: when a nested
   alignment environment that takes an optional argument has an empty
   first cell (i.e., begins with an &) LaTeX's optional argument
   scanning screws up the alignment state.

---Add `mathdisplay' environment (internal use) to correct several
   problems of \[ \] and the `equation' environment arising from the
   previous implementation as a degenerate case of `gather'.

---It is possible now to use \eeq as an abbreviation for \end{equation}
(one of the consequences of the preceding change). But still not \eal
for \end{align} or certain other display structures.

---Reorganize `split' internal calling sequence to go along with the use
   of `mathdisplay' in \[ \] and `equation'.

---Suppression of LaTeX error messages during measuring phase made
   primitive TeX errors harder to understand; stop suppressing. (As a
   result, users will sometimes get redundant error messages now.)
   Remove obsolete Sb, Sp environments again.

---The file amsintx.dtx was removed from the distribution pending
   further development.

---Remove the \ifinany@ switch, use \spread@equation instead to achieve
   the same ends.

---Remove unbracefonts@ function, no longer needed after changes in
   math accent handling.

---Got rid of the special trap for '^x that had been carried over from
AMS-TeX.

---Made \overline, \doteq, \longrightarrow, etc, robust.

---Changed \relbar to use \std@minus---otherwise \underleftrightarrow
works poorly in a \DeclareMathOperator definition.

---Use \new@ifnextchar in matrix, pmatrix, cases so that \\<newline>[x]
doesn't trigger an error.

---Bug fix for nested use of \label inside minipage inside equation.

---Add minalignsep after every second column in aligned, for consistency
with align.

========================================================================
Changes in amsmath 1.2 [January 1995]

---Name change; relation to the "amsfonts" package

In version 1.1 of AMS-LaTeX, the name of this package was "amstex". The
new name is "amsmath". The amstex package automatically invoked the
amsfonts package as well; the amsmath package does not.

---Adapted for LaTeX2e

Old method of invocation:

  \documentstyle[amstex]{article}% LaTeX 2.09

New method of invocation:

  \documentclass{article}
  \usepackage{amsmath}

---Handling of options intlim, nosumlim, nonamelm, righttag, ctagsplt

Old usage:

  \documentstyle[amstex,righttag,intlim]

New usage:

  \usepackage[reqno,intlimits]{amsmath}

Several option names were changed (mainly, they are no longer restricted
to eight characters):

  intlim   -> intlimits
  nosumlim -> nosumlimits
  nonamelm -> nonamelimits
  righttag -> reqno         [for consistency with "leqno"]
  ctagsplt -> centertags

---Character @ is no longer used as a special command prefix

Certain commands in the amstex pkg started with "@" instead of "\". This
special usage has been discontinued, except for the amscd package, and
then only within the CD environment. Practically speaking, this means
primarily that it is no longer necessary to use doubled @@ to get a
single printed @ character (e.g., in e-mail addresses).

---The @, and @! micro-spacing commands are no longer provided

As a consequence of the @ character change, "@," and "@!" are no longer
recognized spacing commands. An \mspace command is provided that can be
used instead; see the AMSmath User's Guide.

---Extensible arrow commands @>>> and @<<<

The commands @>>> and @<<< are no longer available [except in the CD
environment of the amscd package]; alternative commands \xleftarrow and
\xrightarrow are provided by the amsmath package. The sub and
superscripts are given through an optional resp. mandatory argument, for
example

  X\xleftarrow{b}Y                  % superscript "b" only
  X\xrightarrow[\alpha]{\beta}Y     % sub alpha, sup beta

---The command \bold has been superseded by the command \mathbf, as the
latter is now the standard name provided by LaTeX for this purpose.

---The commands \newsymbol, \frak, \Bbb are no longer available because
the amsfonts package is not loaded by amsmath. In any case those
commands now have new names---\frak -> \mathfrak, \Bbb -> \mathbb, etc.
See the amsfonts documentation for further details.

---The amsmath package provides \lvert and \rvert to use for vert-bar
symbols when they act as delimiters (compare \langle, \rangle for
angle-bracket delimiters). Commands \lVert and \rVert are likewise
provided instead of \| for paired-delimiter use of the double-vert
symbol. Use of | and \| for paired delimiters can lead to incorrect
spacing in rare cases. Further discussion is found in the AMS-LaTeX
user's guide (amsldoc.tex).

---The ~ command is now left unchanged by amsmath; the change
that makes it remove a redundant preceding or following space character
is now done only by AMS documentclasses (in version 1.1 this was done by
the amstex package).

---The following rarely used commands are removed to the amsxtra
package: \accentedsymbol, \sphat, \spcheck, \sptilde, \spdot, \spddot,
\spdddot, \spbreve, \@))), \@(((.

---The six generalized fraction commands \over, \overwithdelims, \atop,
\atopwithdelims, \above, \abovewithdelims are deprecated and produce
warning messages. Their functionality can be obtained through \frac,
\binom, and \genfrac instead. See amsldoc.tex and technote.tex for
further details.

---The \fracwithdelims command is gone, as \genfrac provides
equivalent functionality (and a little more).

---The optional argument of \frac that allowed changing the thickness of
the fraction line is gone. That functionality is now provided only
through \genfrac: the need to change the line thickness is so rare in
practice that it seems better not to burden the ubiquitous \frac command
with the somewhat time-consuming look-ahead process required for an
optional argument. I.e., this change will contribute in a small way to
making your documents run faster.

---The commands \lcfrac and \rcfrac for left or right alignment of
continued fraction numerators are gone; they are replaced by an optional
argument of the \cfrac command.

---A new command \DeclareMathOperator is provided for defining new
operator names:

\DeclareMathOperator{\Tr}{Tr}
\DeclareMathOperator*{\xlim}{x-lim}

The * form makes the operator name produce limit-style sub and
superscripts, like \max or \lim. This is now the preferred method,
instead of using the old command \operatorname (which is, however,
retained for now). The command \operatornamewithlimits has been renamed
\operatorname*. These commands now can also be obtained through a
separate package amsopn, so it's not necessary to load the entire
amsmath package just to get that feature.

---Environments "Sb", "Sp" retired.

The environments Sb and Sp for multiline subscripts have been replaced
by a single command \substack, used as follows:

\sum_{\substack{first line\\second line}}

This command can be used equally well in a subscript or superscript, and
provides better vertical positioning (as compared to Sb, Sp) if a
multiline subscript is placed on the side, as perhaps for an integral.
There is also a slightly generalized alternative, an environment
subarray that allows you to specify either centering or left alignment
for the contents:

\sum_{\begin{subarray}{l}first line\\second line\end{subarray}}

---New command \nobreakdash

A command \nobreakdash is provided to suppress the possibility of a
linebreak after the following hyphen or dash. For example, if you write
"$p$\nobreakdash-adic" then a linebreak will never be taken between the
hyphen and the "adic".

---The placement of equation numbers has been substantially improved for
align, gather, and split. Numbers will now never overlap on top of the
equation body (as far as we can ascertain), and they are much less
likely to be shifted up or down unnecessarily when there is actually
adequate space to leave the number in the normal place. In a few
remaining cases, an equation number will be shifted unnecessarily
because technical complications make accurate measurement of the
available room too difficult; for those cases a \raisetag command is
provided that allows you to manually adjust the vertical position of the
equation number.

---The [xx]align[at] family of environments has been thoroughly revised:
now the xalignat environment is gone, as its function has been merged
into the align environment (it's no longer necessary to specify how many
side-by-side structures, as was required for xalignat, because align
automatically handles any number of them). Similarly, the xxalignat
environment has been replaced by an environment flalign that doesn't
require you to specify how many side-by-side structures will be needed.
Certain numbering problems (presence of an equation number when it
should be absent, or vice versa) have also been cleared up.

(Thanks to David M. Jones for his substantial [volunteer] work behind
this change and the preceding one.)

---The alignedat environment was changed to take two arguments rather
than one: a mandatory argument (as formerly) specifying the number of
align structures, and a new optional one specifying the placement of the
environment (parallel to the optional argument of aligned). However,
aligned is simpler to use, allowing any number of aligned structures
automatically, and therefore the use of alignedat is deprecated.

---The seldom-used command \oldnos is gone; if you need it, you should
consult the LaTeX documentation on using fonts (e.g., fntguide.tex) to
find out how to construct an equivalent command.

---A new subequations environment causes all numbered equation
environments within its scope to be numbered (4.9a) (4.9b) (4.9c) etc.,
if the preceding numbered equation was 4.8. A \label command immediately
after \begin{subequations} will produce a \ref of the parent number
`4.9', not `4.9a'. The counters used by the subequations environment are
parentequation and equation and standard uses of \addtocounter,
\setcounter, etc., are possible with those counter names.

---The amsmath package (unlike amstex) respects the setting provided by
the documentclass for putting equation numbers on the right or the left.
[Technical note: a documentclass that has leqno as the default should
explicitly pass that option to the amsmath package with
\PassOptionsToPackage in order for it to be effective.]

---The fleqn option for left-aligned instead of centered equations is
now supported (thanks to David M. Jones).

************************************************************************
The remainder of this file discusses some changes that do not directly
pertain to the amsmath package but to the parent distribution known as
"AMS-LaTeX".

========================================================================
Changes in AMS-LaTeX 2.0

---The AMS-LaTeX User's Guide (amsldoc.tex) is split up into amsldoc.tex
and amsthdoc.tex, with the latter moving into the "classes" area.

---The file amslatex.faq was split into amsmath.faq and amsclass.faq.

---The file amslatex.bug was done away with; most of the information was
merged into diffs-m.txt, diffs-c.txt, amsmath.faq, and amsclass.faq.

========================================================================
Changes in AMS-LaTeX 1.2

---Adapted for LaTeX2e

AMS-LaTeX 1.0 and 1.1 were designed to work with LaTeX 2.09, which
became obsolete in 1994 with the appearance of "LaTeX2e". AMS-LaTeX 1.2
has been extensively adapted to take advantage of various features of
LaTeX2e. It is no longer a separate TeX format---i.e., it does not need
to be invoked by a separate "amslatex" command.

---LaTeX 2.09 font commands (\bf, \it, etc)

Pre-existing documents will for the most part continue to work fine
without requiring any changes. However, depending on the installation
options used for your copy of AMS-LaTeX 1.1 you may need to update the
options list of the \documentstyle command by adding newlfont, for
example:

  \documentstyle[newlfont]{amsart}

---The packages amsfonts, amssymb were moved to the AMSFonts
distribution. They used to be included in the AMS-LaTeX distribution for
pragmatic reasons but their natural home is with the AMSFonts
distribution.

---Package amstex renamed to amsmath

The amstex package has been renamed amsmath. The old name `amstex' came
from the fact that version 1.0 was a more or less straight port into
LaTeX of selected portions from the macro package AmS-TeX written by
Michael Spivak, but the historical origins of the package are likely of
less interest to the general usership---especially looking to the
future---than a straightforward declaration in the name `amsmath' of the
sort of features that are provided.

Another important reason for the name change was to make possible some
progress that would be out of the question (because of the impact on
existing documents) if the name `amstex' were retained. For example,
unlike amstex, amsmath doesn't automatically load the amsfonts package,
as that package was moved out to the AMSFonts distribution as described
above. If this change were not accompanied by a name change, many
existing documents would have to be updated by hand (adding
\usepackage{amsfonts}) in order to run without error. A frozen version
of amstex.sty is provided for processing pre-existing documents; it
won't have active maintainence henceforth except for bug fixes. For new
documents, authors should use the amsmath package.

Therefore, "\usepackage{amstex}" is incorrect usage---do not rely on the
1994 edition of `The LaTeX Companion' in this respect (unless you obtain
the errata for Chapter 8; see
http://ctan.tug.org/info/compan-rev/ch8.pdf).

---New documentclass amsproc

A new documentclass amsproc was added for collections of articles, such as
the proceedings of a conference.


==> amslatex/source/latex/amsmath/install.txt <==
install.txt for amsmath 2.16 [2004/08/05]

If you have a relatively up-do-date TeX system that complies with the
TeX Directory Structure (TDS) standard, installing according to the
instructions in section I below is the easiest method.  See

    http://www.tug.org/tds/tds.pdf

for details on the TDS standard.  If your TeX system does not comply
with the  TDS standard, please contact the manufactuer of your TeX
system for details on how to install third-party TeX packages.

The first step is to identify the TEXMF folder that contains files used
by LaTeX. To do this, look for the file article.cls. If you find, e.g.,

  /usr/local/share/texmf/tex/latex/base/article.cls

then we will define TEXMF to mean /usr/local/share/texmf (everything
up to the /tex/latex/base part). On a Windows system the file location
will probably be something like

  c:\sw\texmf\tex\latex\base\article.cls

Then we define TEXMF to mean c:\sw\texmf. In the following instructions,
wherever you see "TEXMF" substitute the folder name determined in this
way.

If this terminology does not make sense to you, seek assistance from
a friend or colleague, or from the company that you bought your TeX
system from, or contact us at

  tech-support@ams.org
  800-321-4AMS (321-4267) (USA/Canada)
  401-455-4080

========================================================================
I. Installing the easy way.

1. Download the following archive file:

   ftp://ftp.ams.org/pub/tex/amsmath.zip

2. View the following files to assess the effects of the upgrade on
your system:

  00readme.txt
  install.txt (this file)
  diffs-m.txt

3. Backup the old version of AMS-LaTeX, preferably by moving it out of the
TEXMF tree.

4. Extract files from the .zip archive using your favorite unzip tool,
setting the extraction target directory to the texmf root directory.

5. To check the end result, you should find that you now have amsmath.sty
in the following location

  TEXMF/tex/latex/amsmath/amsmath.sty

Some TeX systems also use a database to keep track of TeX input files.
If this database is not updated, your TeX system might not find the
newly installed files.  Consult your TeX system's documentation to
determine how to update this database.

6. Some files will appear in both the source area and another area.
This is because the source form and the in-use form are identical.
As distributed, the files in the source/latex/ams* areas comprise a
complete copy of the distribution from which all the other files can
be regenerated if need be. If you need to conserve disk space, you
could delete the files in the source area, since they are not needed
for normal use.

========================================================================
II. Installing the not-so-easy way.

Download ftp://ftp.ams.org/pub/tex/amsmath.zip.

Make the following directories, if not already present:

  TEXMF/source/latex/amsmath
  TEXMF/tex/latex/amsmath
  TEXMF/doc/latex/amsmath

Backup your old AMS-LaTeX files if they are installed, preferably moving them
out of the TEXMF tree.

******** revise -- pdf file amsldoc will be included in distrib

Create a temporary directory and generate documentation files (these assume
a UNIX TeX installation):

  - make directory /tmp/amsmath
  - unzip -d /tmp/amscls amsmath.zip
  - cd /tmp/amsmath
  - Run latex on the file ams-m1.ins to produce .cls and .sty files
  - Run latex on *.tex
  - [optional] Run latex on *.dtx (technical documentation)
  - move *.dvi, *.pdf, *.tex to TEXMF/doc/latex/amsmath
  - [optional] move *.dtx to TEXMF/doc/latex/amsmath
  - [optional] convert .dvi to .ps or .pdf
  - move *.sty and *.cls to TEXMF/tex/latex/amsmath
  - delete /tmp/amsmath

Some TeX systems also use a database to keep track of TeX input files.
If this database is not updated, your TeX system might not find the
newly installed files.  Consult your system's documentation to determine
how to update this database.


==> amslatex/source/latex/amsmath/manifest.txt <==

texmf/doc/latex/amsmath/
  amsldoc.pdf
  diffs-m.txt
  subeqn.pdf
  technote.pdf
  testmath.pdf

texmf/source/latex/amsmath/
  00readme.txt
  ams-m1.ins
  amsbsy.dtx
  amscd.dtx
  amsdtx.cls
  amsgen.dtx
  amsldoc.cls
  amsldoc.tex
  amsmath.dtx
  amsopn.dtx
  amstex.sty
  amstext.dtx
  amsxtra.dtx
  diffs-m.txt
  install.txt
  manifest.txt
  subeqn.tex
  technote.tex
  testmath.tex

texmf/tex/latex/amsmath/
  amsbsy.sty
  amscd.sty
  amsgen.sty
  amsmath.sty
  amsopn.sty
  amstex.sty
  amstext.sty
  amsxtra.sty

